Testing claims of the GW170817 binary neutron star inspiral affecting $\beta$-decay rates

On August 17, 2017, the first gravitational wave signal from a binary neutron star inspiral (GW170817) was detected by Advanced LIGO and Advanced VIRGO. Here we present radioactive $\beta$-decay rates of three independent sources $^{44}$Ti, $^{60}$Co and $^{137}$Cs, monitored during the same period by a precision experiment designed to investigate the decay of long-lived radioactive sources. We do not find any significant correlations between decay rates in a 5\,h time interval following the GW170817 observation. This contradicts a previous claim published in this journal of an observed 2.5$\sigma$ Pearson Correlation between fluctuations in the number of observed decays from two $\beta$-decaying isotopes ($^{32}$Si and $^{36}$Cl) in the same time interval. By correcting for the choice of an arbitrary time interval, we find no evidence of a correlation above 1.5$\sigma$ confidence. In addition, we argue that such analyses on correlations in arbitrary time intervals should always correct for the so-called Look-Elsewhere effect by quoting the global significance.

==> Figure1_data_klein.txt <==
All data was analysed in python


Times 
[datetime.datetime(2017, 8, 17, 0, 42, 36, 10543), datetime.datetime(2017, 8, 17, 1, 42, 36, 10982), datetime.datetime(2017, 8, 17, 2, 42, 36, 11055), datetime.datetime(2017, 8, 17, 3, 42, 36, 11131), datetime.datetime(2017, 8, 17, 4, 42, 36, 11360), datetime.datetime(2017, 8, 17, 5, 42, 36, 11621), datetime.datetime(2017, 8, 17, 6, 42, 36, 12200), datetime.datetime(2017, 8, 17, 7, 42, 36, 12741), datetime.datetime(2017, 8, 17, 8, 42, 36, 12916), datetime.datetime(2017, 8, 17, 10, 14, 4, 126), datetime.datetime(2017, 8, 17, 11, 14, 4, 205), datetime.datetime(2017, 8, 17, 12, 14, 4, 244), datetime.datetime(2017, 8, 17, 13, 14, 4, 749), datetime.datetime(2017, 8, 17, 14, 14, 4, 1261), datetime.datetime(2017, 8, 17, 15, 14, 4, 1348), datetime.datetime(2017, 8, 17, 16, 14, 4, 1428), datetime.datetime(2017, 8, 17, 17, 14, 4, 1868), datetime.datetime(2017, 8, 17, 18, 14, 4, 2560), datetime.datetime(2017, 8, 17, 19, 14, 4, 2827), datetime.datetime(2017, 8, 17, 20, 14, 4, 3493), datetime.datetime(2017, 8, 17, 21, 14, 4, 4592), datetime.datetime(2017, 8, 17, 22, 14, 4, 5072), datetime.datetime(2017, 8, 17, 23, 14, 4, 5354)]
Time of merger [Black line] 
2017-08-17 12:41:04
Figure 1: Number of Counts Ti-44 [Orange] 

[ 1429256.48548756  1429638.45440776  1428101.15080228  1426520.88760295
  1426885.89331195  1426998.15170413  1425927.01508469  1426901.4367092
  1429135.58464412  1429876.60398589  1429322.27576128  1426982.57340391
  1428215.49390693  1426148.25936574  1427310.6515643   1430583.61173069
  1427744.31617941  1427566.38782362  1429469.00287221  1429858.28113155
  1428200.52277495  1426272.59494457  1427606.578249  ]
Error on Number of Counts Ti-44 [Orange]

[ 1271.76605687  1272.10586274  1270.97089517  1270.83431673  1270.85548173
  1270.75627463  1270.34018397  1270.84162754  1271.81244179  1272.01448992
  1272.02794294  1270.67633549  1271.33941379  1270.41483009  1270.97645557
  1272.35603128  1271.02487403  1271.08730289  1271.87634144  1272.14487198
  1271.33551322  1270.51393684  1271.23972646]
Figure 1: Number of Counts Co-60 [Blue] 

[ 200341.69387003  200987.3034506   201267.80320521  201261.89808606
  199930.75445989  200821.18689998  201004.03683183  200165.80806086
  201860.36462034  200513.14231746  200948.16327972  200002.02543602
  201146.09176581  200622.60941951  200844.02735588  201348.15736705
  200818.90919404  201385.13711213  200345.02559931  200161.1745437
  201158.60974665  201172.4586036   200729.03987529]
Error on Number of Counts Co-60 [Blue] 

[ 500.48670923  500.9278046   501.2208536   501.19177883  499.81838958
  501.15103651  501.21056427  500.47606771  501.9572138   500.36775472
  501.2863111   499.6178902   501.3100251   500.53292669  500.92147255
  501.61289085  501.00891811  501.50341075  499.88368787  500.19390383
  500.99071625  501.04361068  500.84662692]
Figure 1: Number of Counts Cs-137 [Green] 

[ 678358.00514128  676324.07882597  677542.9764762   678578.00701353
  677004.38967102  677817.20626091  677077.43810949  678498.83214608
  679512.14996079  676727.59997104  678354.59932206  677615.31748163
  677136.18303867  678735.05443902  677661.85115432  677418.94375641
  678019.48693817  678675.94745164  678466.88013126  676774.66631286
  677285.22817843  679143.7426995   679539.50705497]
Error on Number of Counts Cs-137 [Green] 

[ 838.14167516  837.12031769  837.71845535  838.31564786  837.25343162
  837.76092519  837.358836    838.26311286  838.89865253  837.14884273
  838.19131493  837.64594935  837.49015782  838.39775227  837.71540456
  837.53080115  837.8836585   838.39861033  838.20638094  837.15237307
  837.57912787  838.61056061  838.8899579 ]

